Abelian Projection without Ambiguities

Laplacian Abelian Projection is discussed. This term refers to the use of a new (``Laplacian'') gauge fixing prescription for implementing the Abelian Projection of QCD. The gauge condition is based on the lowest-lying eigenvector of the covariant Laplacian operator in the adjoint representation. This Laplacian gauge fixing procedure is free of the ambiguities which plague lattice simulations which work with the popular Maximally Abelian Gauge. Furthermore, Laplacian gauge fixed configurations enjoy a natural kind of smoothness. These two properties are crucial for a reliable determination of physical quantities using the Abelian Projection. We also examine a new, Higgs-field-like observable which emerges as a by-product of the method. This quantity can be used to identify magnetic monopoles in a way independent of the traditional prescription. It is argued that physically relevant magnetic monopoles are accomodated well by the Laplacian method, while they are suppressed (too) strongly in Maximally Abelian Gauge. Finally, first evidence of abelian dominance in the Laplacian Abelian Projection is presented.

==> INFO.txt <==
%auto-ignore


Complete PostScript file of the paper available at
http://www.scsc.ethz.ch/~arjan/YKIS97_writeup.ps.gz


About fig. 2:
-------------
Fig. 2, which is taken from a video frame, is included in GIF format
here.  This allows you to display it in your web browser and to obtain
a medium-quality printout.

A high-quality colour PostScript copy of this figure can be downloaded from
  http://www.scsc.ethz.ch/~arjan/Movies/YKIS97_videoframe.ps.gz
(203 kB gzipped; full size 8.1 MB).

You may also download the complete PostScript file of the paper from
http://www.scsc.ethz.ch/~arjan/YKIS97_writeup.ps.gz


About the movie:
----------------
The movie is available as an MPEG file at
  http://www.scsc.ethz.ch/~arjan/Movies/YKIS97_video.html,
but note that the file is VERY large.
The movie will also be included in the CD-ROM version of the Proceedings.


